Adaptive-Rate Sparse Signal Reconstruction With Application in Compressive Background Subtraction

We propose and analyze an online algorithm for reconstructing a sequence of signals from a limited number of linear measurements. The signals are assumed sparse, with unknown support, and evolve over time according to a generic nonlinear dynamical model. Our algorithm, based on recent theoretical results for $\ell_1$-$\ell_1$ minimization, is recursive and computes the number of measurements to be taken at each time on-the-fly. As an example, we apply the algorithm to compressive video background subtraction, a problem that can be stated as follows: given a set of measurements of a sequence of images with a static background, simultaneously reconstruct each image while separating its foreground from the background. The performance of our method is illustrated on sequences of real images: we observe that it allows a dramatic reduction in the number of measurements with respect to state-of-the-art compressive background subtraction schemes.

==> figures/HallCSmeasurements_oracle.dat <==
1 3647
2 3840
3 3840
4 4248
5 4676
6 5065
7 5263
8 5463
9 5749
10 5887
11 5900
12 5900
13 5900
14 5644
15 5223
16 5036
17 5018
18 5298
19 5367
20 5469
21 5424
22 5480
23 5418
24 5407
25 5378
26 5292
27 5309
28 5372
29 5315
30 5418
31 5429
32 5401
33 5486
34 5389
35 5194
36 4923
37 4822
38 4755
39 4658
40 4554
41 4436
42 4349
43 4273
44 4235
45 4393
46 4430
47 4374
48 4554
49 4554
50 4535
51 4548
52 4517
53 4480
54 4430
55 4368
56 4165
57 4203
58 4043
59 4023
60 4030
61 3958
62 3919
63 3952
64 3906
65 3740
66 3800
67 3899
68 3925
69 4107
70 4267
71 4342
72 4386
73 4449
74 4355
75 4349
76 4286
77 4222
78 4355
79 4279
80 4361
81 4311
82 4374
83 4386
84 4442
85 4511
86 4597
87 4621
88 4542
89 4664
90 4761
91 4658
92 4695
93 4725
94 4743
95 4719
96 4834
97 4905
98 4893
99 4870
100 4804
101 4804
102 4834
103 4840
104 4828
105 4840
106 4876
107 4858
108 4929
109 4911
110 4917
111 4816
112 4737
113 4713
114 4628
115 4535
116 4424
117 4386
118 4442
119 4311
120 4279
121 4267
122 4190
123 4241
124 4216
125 4222
126 4254
127 4298
128 4279
129 4324
130 4374
131 4380
132 4505
133 4554
134 4492
135 4424
136 4480
137 4449
138 4317
139 4279
140 4260
141 4279
142 4165
143 4114
144 4133
145 4190
146 4159
147 4190
148 4159
149 4178
150 4190
151 4222
152 4311
153 4386
154 4374
155 4368
156 4368
157 4461
158 4480
159 4523
160 4505
161 4492
162 4430
163 4411
164 4498
165 4535
166 4535
167 4548
168 4517
169 4523
170 4411
171 4368
172 4349
173 4336
174 4241
175 4190
176 4267
177 4305
178 4248
179 4248
180 4298
181 4317
182 4411
183 4498
184 4418
185 4405
186 4474
187 4430
188 4430
189 4393
190 4505
191 4467
192 4486
193 4486
194 4492
195 4467
196 4436
197 4548
198 4621
199 4646
200 4603
201 4683
202 4725
203 4743
204 4695
205 4603
206 4560
207 4548
208 4442
209 4418
210 4449
211 4511
212 4566
213 4572
214 4652
215 4689
216 4676
217 4713
218 4743
219 4785
220 4731
221 4719
222 4664
223 4652
224 4492
225 4442
226 4298
227 4184
228 4120
229 4101
230 4017
231 3991
232 3952
233 4023
234 4056
235 4023
236 3971
237 3991
238 4010
239 4017
240 4017
241 4094
242 4075
243 4146
244 4133
245 4107
246 3984
247 4133
248 4152
249 4190
250 4210
251 4203
252 4171
253 4273
254 4279
255 4254
256 4229
257 4165
258 4229
259 4069
260 4030
261 4152
262 4235
263 4311
264 4260
265 4279
266 4254
267 4292
268 4260
269 4229
270 4229
271 4216
272 4279
273 4305
274 4324
275 4184
276 4349
277 4107
278 4075
279 4114
280 4305
281 4260


==> figures/HallL1L1meas_estim.dat <==
1 3647
2 3840
3 3840
4 3520
5 2720
6 2345
7 2239
8 1989
9 1947
10 1995
11 1988
12 2067
13 2193
14 2232
15 2240
16 2153
17 2062
18 1999
19 2027
20 2048
21 2086
22 2033
23 2001
24 1954
25 1925
26 1927
27 1882
28 1884
29 2006
30 1921
31 1938
32 1966
33 1937
34 1916
35 1851
36 1724
37 1550
38 1443
39 1423
40 1466
41 1455
42 1452
43 1478
44 1440
45 1451
46 1509
47 1552
48 1473
49 1479
50 1423
51 1335
52 1295
53 1214
54 1171
55 1108
56 1099
57 981
58 990
59 970
60 991
61 1021
62 1037
63 1095
64 1147
65 1189
66 1127
67 1107
68 1142
69 1153
70 1237
71 1398
72 1445
73 1411
74 1424
75 1386
76 1396
77 1406
78 1349
79 1368
80 1338
81 1325
82 1310
83 1321
84 1326
85 1317
86 1368
87 1421
88 1431
89 1349
90 1307
91 1311
92 1204
93 1170
94 1199
95 1200
96 1152
97 1162
98 1199
99 1184
100 1171
101 1151
102 1108
103 1146
104 1128
105 1091
106 1160
107 1211
108 1193
109 1257
110 1241
111 1244
112 1232
113 1242
114 1284
115 1289
116 1279
117 1235
118 1218
119 1268
120 1217
121 1167
122 1134
123 1079
124 1092
125 1100
126 1106
127 1118
128 1133
129 1103
130 1135
131 1195
132 1222
133 1252
134 1259
135 1274
136 1258
137 1259
138 1270
139 1181
140 1150
141 1130
142 1116
143 1091
144 1140
145 1114
146 1122
147 1147
148 1118
149 1116
150 1180
151 1205
152 1208
153 1252
154 1305
155 1222
156 1237
157 1164
158 1167
159 1189
160 1193
161 1141
162 1128
163 1093
164 1096
165 1155
166 1239
167 1231
168 1259
169 1269
170 1251
171 1164
172 1121
173 1096
174 1073
175 1086
176 1059
177 1073
178 1105
179 1065
180 1060
181 1079
182 1131
183 1112
184 1217
185 1190
186 1213
187 1275
188 1250
189 1196
190 1145
191 1186
192 1184
193 1189
194 1229
195 1240
196 1228
197 1213
198 1205
199 1254
200 1297
201 1239
202 1273
203 1355
204 1374
205 1408
206 1342
207 1299
208 1296
209 1270
210 1271
211 1305
212 1398
213 1400
214 1407
215 1460
216 1507
217 1500
218 1507
219 1497
220 1509
221 1474
222 1345
223 1251
224 1219
225 1172
226 1187
227 1158
228 1132
229 1111
230 1089
231 1035
232 1004
233 990
234 999
235 1016
236 1067
237 1080
238 1068
239 986
240 971
241 972
242 1015
243 1053
244 1101
245 1069
246 1097
247 1063
248 1089
249 1138
250 1161
251 1144
252 1140
253 1125
254 1173
255 1178
256 1196
257 1162
258 1198
259 1272
260 1324
261 1396
262 1417
263 1452
264 1520
265 1443
266 1464
267 1458
268 1427
269 1432
270 1424
271 1446
272 1470
273 1484
274 1506
275 1564
276 1563
277 1646
278 1566
279 1570
280 1587
281 1684


==> figures/HallL1L1meas_oracle.dat <==
1 3647
2 3840
3 626
4 1919
5 1971
6 2133
7 1738
8 1905
9 2044
10 1980
11 2147
12 2318
13 2272
14 2247
15 2066
16 1972
17 1935
18 2056
19 2069
20 2124
21 1979
22 1969
23 1908
24 1896
25 1929
26 1837
27 1886
28 2128
29 1835
30 1956
31 1994
32 1908
33 1895
34 1786
35 1597
36 1375
37 1337
38 1402
39 1510
40 1444
41 1448
42 1505
43 1402
44 1461
45 1567
46 1596
47 1394
48 1485
49 1374
50 1247
51 1255
52 1133
53 1128
54 1051
55 1097
56 864
57 999
58 949
59 1012
60 1051
61 1053
62 1153
63 1199
64 1231
65 1066
66 1087
67 1176
68 1165
69 1320
70 1559
71 1492
72 1377
73 1438
74 1348
75 1405
76 1416
77 1293
78 1386
79 1309
80 1312
81 1294
82 1332
83 1331
84 1309
85 1419
86 1474
87 1442
88 1267
89 1264
90 1315
91 1098
92 1136
93 1227
94 1201
95 1111
96 1173
97 1235
98 1170
99 1157
100 1132
101 1065
102 1184
103 1109
104 1055
105 1235
106 1262
107 1176
108 1320
109 1225
110 1247
111 1220
112 1253
113 1325
114 1294
115 1269
116 1191
117 1202
118 1318
119 1165
120 1117
121 1101
122 1025
123 1105
124 1109
125 1111
126 1131
127 1147
128 1082
129 1174
130 1264
131 1248
132 1283
133 1266
134 1289
135 1242
136 1260
137 1281
138 1091
139 1120
140 1110
141 1102
142 1065
143 1190
144 1088
145 1129
146 1173
147 1088
148 1115
149 1243
150 1231
151 1210
152 1296
153 1359
154 1131
155 1252
156 1091
157 1171
158 1211
159 1197
160 1089
161 1115
162 1059
163 1107
164 1215
165 1322
166 1223
167 1288
168 1279
169 1233
170 1077
171 1078
172 1070
173 1044
174 1099
175 1033
176 1094
177 1137
178 1025
179 1056
180 1097
181 1184
182 1093
183 1321
184 1171
185 1236
186 1337
187 1224
188 1143
189 1094
190 1227
191 1182
192 1200
193 1268
194 1252
195 1216
196 1198
197 1197
198 1303
199 1339
200 1182
201 1306
202 1437
203 1394
204 1441
205 1276
206 1257
207 1292
208 1251
209 1272
210 1339
211 1499
212 1402
213 1422
214 1512
215 1554
216 1493
217 1515
218 1487
219 1520
220 1439
221 1216
222 1158
223 1187
224 1124
225 1202
226 1137
227 1106
228 1090
229 1067
230 980
231 973
232 977
233 1016
234 1039
235 1118
236 1086
237 1055
238 905
239 955
240 974
241 1058
242 1091
243 1149
244 1036
245 1125
246 1030
247 1114
248 1188
249 1184
250 1127
251 1136
252 1110
253 1220
254 1183
255 1214
256 1129
257 1234
258 1346
259 1375
260 1476
261 1438
262 1487
263 1589
264 1366
265 1484
266 1452
267 1397
268 1437
269 1416
270 1468
271 1494
272 1497
273 1528
274 1623
275 1561
276 1730
277 1485
278 1575
279 1604
280 1780
281 1709


==> figures/HallMeasurements.dat <==
1 3647
2 3840
3 4224
4 3872
5 2991
6 2580
7 2463
8 2187
9 2141
10 2195
11 2186
12 2274
13 2412
14 2456
15 2464
16 2368
17 2269
18 2199
19 2230
20 2253
21 2295
22 2236
23 2201
24 2150
25 2118
26 2120
27 2070
28 2072
29 2207
30 2113
31 2132
32 2163
33 2131
34 2108
35 2036
36 1896
37 1704
38 1588
39 1565
40 1613
41 1601
42 1597
43 1626
44 1584
45 1596
46 1660
47 1708
48 1621
49 1627
50 1565
51 1469
52 1425
53 1335
54 1288
55 1218
56 1209
57 1080
58 1089
59 1067
60 1090
61 1123
62 1141
63 1204
64 1262
65 1308
66 1240
67 1218
68 1256
69 1269
70 1360
71 1538
72 1589
73 1552
74 1567
75 1525
76 1535
77 1546
78 1484
79 1504
80 1472
81 1458
82 1441
83 1453
84 1458
85 1449
86 1505
87 1563
88 1574
89 1484
90 1437
91 1442
92 1325
93 1287
94 1318
95 1320
96 1267
97 1279
98 1319
99 1303
100 1288
101 1266
102 1219
103 1261
104 1240
105 1200
106 1276
107 1332
108 1313
109 1382
110 1365
111 1368
112 1355
113 1367
114 1412
115 1418
116 1407
117 1358
118 1340
119 1395
120 1338
121 1283
122 1247
123 1187
124 1201
125 1210
126 1216
127 1230
128 1246
129 1214
130 1248
131 1315
132 1344
133 1378
134 1385
135 1401
136 1384
137 1385
138 1397
139 1299
140 1265
141 1243
142 1228
143 1200
144 1254
145 1226
146 1234
147 1262
148 1229
149 1228
150 1298
151 1326
152 1328
153 1377
154 1436
155 1344
156 1361
157 1280
158 1284
159 1308
160 1312
161 1255
162 1241
163 1202
164 1206
165 1271
166 1362
167 1354
168 1385
169 1396
170 1376
171 1280
172 1233
173 1205
174 1180
175 1194
176 1165
177 1180
178 1215
179 1171
180 1167
181 1187
182 1245
183 1223
184 1338
185 1309
186 1334
187 1403
188 1374
189 1316
190 1260
191 1305
192 1302
193 1308
194 1351
195 1364
196 1351
197 1334
198 1326
199 1379
200 1426
201 1363
202 1400
203 1490
204 1512
205 1548
206 1476
207 1429
208 1425
209 1397
210 1398
211 1435
212 1538
213 1540
214 1548
215 1606
216 1658
217 1650
218 1658
219 1647
220 1659
221 1621
222 1479
223 1377
224 1341
225 1289
226 1305
227 1274
228 1245
229 1222
230 1198
231 1138
232 1104
233 1089
234 1099
235 1117
236 1173
237 1188
238 1174
239 1085
240 1068
241 1070
242 1117
243 1158
244 1211
245 1175
246 1206
247 1170
248 1198
249 1252
250 1277
251 1258
252 1254
253 1238
254 1290
255 1296
256 1315
257 1279
258 1318
259 1399
260 1456
261 1535
262 1559
263 1597
264 1673
265 1588
266 1610
267 1604
268 1570
269 1575
270 1567
271 1591
272 1617
273 1632
274 1656
275 1721
276 1719
277 1811
278 1722
279 1727
280 1746
281 1852


==> figures/Hall_EstimError.dat <==
1 0.000
2 0.000
3 0.575
4 7.390
5 7.378
6 7.429
7 7.286
8 7.262
9 7.281
10 7.361
11 7.308
12 7.342
13 7.455
14 7.449
15 7.406
16 7.368
17 7.424
18 7.460
19 7.431
20 7.456
21 7.417
22 7.362
23 7.360
24 7.265
25 7.337
26 7.337
27 7.308
28 7.365
29 7.362
30 7.385
31 7.423
32 7.475
33 7.483
34 7.481
35 7.361
36 7.219
37 7.220
38 7.267
39 7.272
40 7.216
41 7.254
42 7.260
43 7.254
44 7.230
45 7.239
46 7.329
47 7.322
48 7.206
49 7.169
50 7.052
51 7.034
52 6.903
53 6.785
54 6.777
55 6.988
56 6.776
57 6.811
58 6.854
59 6.890
60 6.958
61 7.101
62 7.122
63 7.115
64 7.195
65 7.096
66 6.880
67 7.020
68 7.066
69 7.166
70 7.241
71 7.260
72 7.145
73 7.193
74 7.111
75 7.140
76 7.200
77 7.178
78 7.056
79 7.044
80 7.152
81 7.104
82 7.107
83 7.095
84 7.102
85 7.070
86 7.035
87 7.039
88 7.015
89 6.947
90 6.855
91 6.843
92 6.801
93 6.808
94 6.857
95 6.749
96 6.868
97 6.742
98 6.703
99 6.712
100 6.687
101 6.673
102 6.690
103 6.657
104 6.589
105 6.667
106 6.774
107 6.809
108 6.860
109 6.813
110 6.903
111 6.969
112 6.982
113 7.049
114 7.063
115 7.072
116 7.088
117 6.992
118 7.144
119 7.032
120 6.969
121 6.978
122 6.922
123 6.979
124 6.886
125 6.942
126 6.914
127 7.015
128 6.909
129 7.074
130 7.113
131 7.134
132 7.059
133 7.077
134 7.049
135 6.943
136 6.869
137 6.937
138 6.920
139 6.939
140 6.928
141 6.893
142 6.903
143 6.988
144 6.874
145 6.866
146 6.895
147 6.949
148 7.021
149 7.139
150 7.068
151 7.049
152 7.055
153 6.949
154 6.956
155 6.968
156 6.882
157 6.898
158 6.848
159 6.883
160 6.792
161 6.789
162 6.889
163 6.827
164 7.002
165 7.069
166 7.043
167 6.985
168 6.864
169 6.854
170 6.886
171 6.865
172 6.815
173 6.843
174 6.876
175 6.835
176 6.825
177 6.874
178 6.778
179 6.768
180 6.850
181 6.893
182 6.943
183 6.864
184 6.829
185 6.887
186 6.869
187 6.936
188 6.930
189 6.838
190 6.865
191 6.846
192 6.875
193 6.883
194 6.927
195 6.837
196 6.885
197 6.955
198 7.022
199 6.998
200 6.895
201 6.938
202 7.025
203 7.082
204 7.170
205 7.168
206 7.127
207 7.140
208 7.047
209 7.022
210 7.032
211 7.082
212 7.027
213 7.088
214 7.137
215 7.093
216 7.115
217 7.167
218 7.186
219 7.218
220 7.203
221 7.149
222 7.014
223 6.960
224 6.939
225 6.980
226 6.993
227 6.945
228 6.967
229 6.933
230 7.007
231 7.018
232 6.815
233 6.744
234 6.780
235 6.956
236 6.987
237 6.855
238 6.825
239 6.861
240 6.870
241 6.951
242 6.927
243 6.978
244 6.905
245 6.949
246 6.898
247 6.928
248 6.901
249 6.918
250 6.879
251 6.872
252 6.854
253 7.000
254 7.065
255 7.087
256 7.070
257 7.208
258 7.165
259 7.139
260 7.181
261 7.108
262 7.010
263 6.983
264 7.006
265 6.993
266 7.001
267 7.085
268 7.148
269 7.122
270 7.122
271 7.184
272 7.186
273 7.313
274 7.360
275 7.320
276 7.241
277 7.129
278 7.109
279 7.103
280 7.313
281 7.308


==> figures/Hall_RecError.dat <==
1 1.050
2 0.575
3 1.762
4 1.807
5 1.873
6 1.982
7 1.991
8 2.072
9 2.063
10 1.983
11 2.047
12 2.131
13 1.983
14 1.928
15 2.008
16 1.667
17 2.031
18 2.006
19 2.033
20 2.015
21 2.015
22 2.041
23 2.047
24 2.040
25 2.016
26 2.006
27 2.068
28 1.974
29 1.964
30 2.072
31 2.065
32 1.995
33 2.079
34 2.052
35 2.090
36 1.965
37 2.064
38 2.189
39 2.164
40 2.144
41 2.225
42 2.125
43 2.127
44 2.119
45 2.121
46 2.103
47 2.097
48 2.148
49 2.155
50 2.115
51 2.208
52 2.681
53 2.547
54 3.302
55 3.397
56 3.167
57 3.924
58 3.738
59 3.779
60 3.544
61 2.941
62 2.841
63 2.949
64 2.196
65 2.225
66 2.464
67 2.594
68 2.439
69 2.469
70 2.238
71 2.159
72 2.048
73 2.176
74 2.130
75 2.114
76 2.058
77 2.145
78 2.163
79 2.092
80 2.160
81 2.176
82 2.170
83 2.160
84 2.276
85 2.003
86 2.123
87 2.802
88 2.119
89 2.218
90 2.753
91 2.312
92 3.174
93 3.215
94 3.315
95 3.450
96 3.727
97 3.619
98 3.446
99 3.426
100 3.434
101 3.560
102 3.772
103 3.439
104 3.600
105 3.782
106 3.597
107 3.105
108 3.318
109 2.974
110 3.238
111 3.026
112 3.347
113 2.887
114 2.547
115 2.419
116 2.347
117 2.681
118 2.893
119 2.247
120 2.617
121 2.935
122 2.923
123 3.229
124 3.183
125 3.167
126 3.007
127 3.080
128 3.181
129 3.556
130 3.198
131 2.814
132 2.720
133 2.816
134 2.434
135 2.234
136 2.472
137 2.245
138 2.361
139 2.696
140 2.891
141 3.239
142 2.979
143 3.074
144 2.879
145 2.818
146 2.758
147 2.925
148 2.783
149 3.021
150 2.563
151 2.731
152 2.555
153 2.225
154 2.873
155 2.403
156 2.742
157 3.063
158 2.953
159 3.018
160 3.055
161 3.261
162 3.381
163 3.253
164 3.475
165 3.089
166 2.966
167 2.733
168 2.482
169 2.266
170 2.570
171 2.865
172 3.032
173 3.404
174 3.245
175 3.221
176 3.253
177 3.342
178 3.453
179 3.671
180 3.237
181 3.266
182 3.081
183 3.045
184 3.101
185 2.739
186 2.771
187 2.337
188 2.599
189 2.772
190 3.193
191 3.030
192 2.971
193 2.748
194 2.821
195 2.668
196 2.471
197 2.820
198 2.938
199 2.561
200 2.676
201 2.659
202 2.815
203 2.085
204 2.130
205 2.170
206 2.172
207 2.271
208 2.946
209 2.295
210 2.468
211 2.640
212 2.119
213 2.570
214 2.174
215 2.131
216 2.114
217 2.109
218 2.134
219 2.127
220 2.120
221 2.156
222 2.188
223 2.760
224 2.822
225 2.904
226 2.989
227 2.849
228 2.871
229 3.000
230 2.903
231 3.073
232 3.227
233 3.416
234 3.507
235 3.399
236 2.912
237 2.867
238 3.255
239 3.620
240 3.537
241 3.466
242 3.311
243 3.264
244 3.214
245 3.075
246 3.020
247 3.122
248 3.008
249 2.859
250 2.675
251 2.883
252 2.745
253 3.132
254 2.861
255 2.909
256 2.697
257 2.689
258 2.454
259 2.159
260 2.902
261 2.121
262 1.612
263 2.155
264 2.128
265 2.164
266 2.172
267 2.135
268 2.070
269 2.092
270 1.980
271 2.144
272 2.129
273 2.076
274 2.113
275 2.091
276 1.777
277 1.953
278 2.081
279 2.047
280 2.088
281 1.394


==> figures/PETSCSmeasurements_oracle.dat <==
1 160
2 160
3 2050
4 1965
5 1774
6 1668
7 1774
8 1822
9 1782
10 1830
11 2065
12 2004
13 2050
14 2011
15 2019
16 2011
17 1814
18 1902
19 2027
20 2285
21 2111
22 2050
23 1957
24 1838
25 2042
26 1965
27 2004
28 2119
29 2336
30 2432
31 2533
32 2468
33 2322
34 2562
35 2611
36 2717
37 2633
38 2766
39 2931
40 2944
41 3019
42 2738
43 2992
44 2876
45 2583
46 1501
47 350
48 87
49 56
53 599
54 1203
55 1725
56 1980
57 1988
58 2149
59 2232
60 2195
61 2351
62 2597
63 2800
64 2654
65 2647
66 2373
67 2417
68 2626
69 2611
70 2540
71 2232
72 2475
73 2446
74 2410
75 2410
76 2096
77 2381
78 2446
79 2403
80 2217
81 2180
82 2446
83 2424
84 2461
85 2432
86 2187
87 2454
88 2270
89 2225
90 2210
91 2217
92 2403
93 2381
94 2336
95 2292
96 2583
97 2569
98 2299
99 1862
100 1212
101 1158
102 1158
103 1194
104 1194
105 1158
106 1084
107 1084
108 952
109 1121
110 1112
111 1047
112 923
113 1103
114 1140
115 1075
116 981
117 1047
118 1230
119 1176
120 1028
121 1066
122 1275
123 1275
124 1038
125 1103
126 1176
127 855
128 362
129 362
130 795
131 1167
132 1372
133 1560
134 1602
135 1450
136 1293
137 1450
138 1492
139 1501
140 1389
141 1509
142 1535
143 1568
144 1381
145 1302
146 1424
147 1475
148 1415
149 1363
150 1239
151 1467
152 1467
153 1389
154 1337
155 1475
156 1610
157 1568
158 1407
159 1458
160 1684
161 1725
162 1543
163 1501
164 1693
165 1766
166 1693
167 1593
168 1676
169 1941
170 1957


==> figures/PETSEstimError.dat <==
1 0.000
2 0.000
3 7.723
4 7.709
5 7.726
6 7.700
7 7.681
8 7.721
9 7.645
10 7.650
11 7.652
12 7.765
13 7.583
14 7.573
15 7.707
16 7.779
17 7.763
18 7.721
19 7.665
20 7.678
21 7.751
22 7.720
23 7.702
24 7.728
25 7.726
26 7.721
27 7.577
28 7.862
29 7.686
30 7.785
31 7.734
32 7.663
33 7.603
34 7.621
35 7.735
36 7.710
37 7.663
38 7.864
39 7.834
40 7.812
41 7.728
42 7.764
43 7.833
44 7.850
45 7.698
46 7.794
47 7.645
48 7.258
49 7.239
50 7.239
51 7.239
52 7.239
53 7.578
54 7.556
55 7.657
56 7.738
57 7.699
58 7.631
59 7.682
60 7.800
61 7.705
62 7.704
63 7.737
64 7.731
65 7.561
66 7.640
67 7.576
68 7.707
69 7.588
70 7.592
71 7.595
72 7.701
73 7.664
74 7.684
75 7.560
76 7.621
77 7.637
78 7.653
79 7.547
80 7.607
81 7.637
82 7.680
83 7.628
84 7.873
85 7.524
86 7.782
87 7.690
88 7.705
89 7.579
90 7.692
91 7.617
92 7.541
93 7.639
94 7.570
95 7.483
96 7.781
97 7.679
98 7.626
99 7.495
100 7.574
101 7.242
102 7.252
103 7.313
104 7.507
105 7.367
106 7.487
107 7.406
108 7.421
109 7.495
110 7.556
111 7.313
112 7.518
113 7.631
114 7.504
115 7.487
116 7.474
117 7.500
118 7.509
119 7.532
120 7.510
121 7.481
122 7.474
123 7.503
124 7.540
125 7.405
126 7.472
127 7.450
128 7.438
129 7.390
130 7.407
131 7.492
132 7.455
133 7.564
134 7.620
135 7.464
136 7.585
137 7.511
138 7.596
139 7.506
140 7.464
141 7.492
142 7.392
143 7.510
144 7.412
145 7.323
146 7.652
147 7.497
148 7.597
149 7.439
150 7.514
151 7.493
152 7.534
153 7.357
154 7.462
155 7.647
156 7.527
157 7.669
158 7.485
159 7.649
160 7.482
161 7.568
162 7.764
163 7.435
164 7.598
165 7.677
166 7.571
167 7.683
168 7.607
169 7.537
170 7.628


==> figures/PETSL1L1meas_estim.dat <==
1 160
2 160
3 160
4 550
5 1031
6 1355
7 1246
8 1254
9 1272
10 1236
11 1145
12 1133
13 1323
14 1266
15 1164
16 1155
17 1213
18 1262
19 1376
20 1340
21 1343
22 1304
23 1309
24 1302
25 1232
26 1335
27 1265
28 1122
29 1338
30 1334
31 1382
32 1458
33 1415
34 1333
35 1314
36 1470
37 1586
38 1451
39 1605
40 1590
41 1736
42 1662
43 1559
44 1679
45 1796
46 1517
47 1195
48 686
49 417
50 270
51 187
52 136
53 104
54 234
55 483
56 834
57 1059
58 1392
59 1432
60 1457
61 1609
62 1623
63 1643
64 1636
65 1685
66 1696
67 1587
68 1441
69 1668
70 1575
71 1593
72 1468
73 1572
74 1552
75 1651
76 1543
77 1446
78 1448
79 1561
80 1462
81 1453
82 1376
83 1493
84 1483
85 1676
86 1510
87 1448
88 1483
89 1489
90 1363
91 1403
92 1288
93 1244
94 1278
95 1338
96 1204
97 1403
98 1374
99 1290
100 1064
101 770
102 571
103 481
104 467
105 560
106 599
107 688
108 699
109 650
110 692
111 744
112 661
113 658
114 683
115 708
116 691
117 718
118 731
119 802
120 837
121 766
122 704
123 734
124 801
125 735
126 694
127 746
128 647
129 497
130 415
131 562
132 749
133 928
134 922
135 999
136 919
137 871
138 905
139 994
140 962
141 850
142 848
143 838
144 989
145 842
146 766
147 918
148 881
149 989
150 897
151 835
152 930
153 985
154 866
155 813
156 882
157 844
158 1013
159 899
160 968
161 975
162 998
163 1045
164 909
165 932
166 1082
167 1024
168 1034
169 1023
170 1014


==> figures/PETSL1L1meas_oracle.dat <==
1 160
2 160
3 2021
4 1927
5 1678
6 1137
7 1263
8 1290
9 1200
10 1054
11 1121
12 1512
13 1209
14 1062
15 1147
16 1271
17 1311
18 1489
19 1305
20 1345
21 1265
22 1315
23 1294
24 1163
25 1438
26 1194
27 980
28 1553
29 1331
30 1430
31 1534
32 1372
33 1250
34 1295
35 1626
36 1702
37 1316
38 1760
39 1574
40 1883
41 1588
42 1455
43 1800
44 1912
45 1238
46 873
47 178
48 57
49 41
50 38
51 36
52 36
53 594
54 1192
55 1675
56 1919
57 1725
58 1472
59 1481
60 1762
61 1637
62 1662
63 1629
64 1735
65 1707
66 1477
67 1296
68 1895
69 1481
70 1611
71 1343
72 1676
73 1533
74 1750
75 1435
76 1348
77 1450
78 1674
79 1364
80 1444
81 1298
82 1611
83 1472
84 1870
85 1343
86 1387
87 1517
88 1495
89 1237
90 1443
91 1174
92 1199
93 1313
94 1397
95 1071
96 1601
97 1346
98 1205
99 838
100 476
101 373
102 391
103 453
104 652
105 639
106 776
107 710
108 601
109 735
110 796
111 577
112 656
113 707
114 733
115 674
116 746
117 744
118 872
119 873
120 694
121 642
122 765
123 868
124 668
125 653
126 799
127 548
128 346
129 333
130 710
131 992
132 1106
133 917
134 1075
135 839
136 824
137 938
138 1084
139 929
140 738
141 846
142 828
143 1140
144 695
145 691
146 1070
147 843
148 1098
149 805
150 773
151 1025
152 1040
153 746
154 761
155 951
156 805
157 1183
158 785
159 1036
160 982
161 1022
162 1092
163 773
164 955
165 1232
166 966
167 1043
168 1013
169 1004
170 1214


==> figures/PETSMeasurements.dat <==
1 160
2 160
3 176
4 604
5 1134
6 1490
7 1370
8 1380
9 1399
10 1360
11 1260
12 1246
13 1455
14 1392
15 1280
16 1271
17 1335
18 1388
19 1513
20 1474
21 1477
22 1434
23 1440
24 1432
25 1356
26 1469
27 1391
28 1235
29 1471
30 1468
31 1520
32 1604
33 1557
34 1466
35 1445
36 1617
37 1745
38 1596
39 1766
40 1749
41 1910
42 1828
43 1714
44 1847
45 1975
46 1669
47 1314
48 755
49 459
50 297
51 205
52 150
53 115
54 257
55 531
56 917
57 1165
58 1531
59 1575
60 1602
61 1770
62 1785
63 1807
64 1799
65 1854
66 1866
67 1745
68 1585
69 1835
70 1732
71 1752
72 1615
73 1729
74 1708
75 1816
76 1697
77 1590
78 1593
79 1717
80 1609
81 1599
82 1513
83 1643
84 1631
85 1844
86 1661
87 1593
88 1631
89 1638
90 1499
91 1543
92 1417
93 1368
94 1406
95 1471
96 1325
97 1543
98 1512
99 1419
100 1170
101 847
102 629
103 529
104 514
105 616
106 659
107 756
108 769
109 715
110 762
111 819
112 727
113 724
114 751
115 779
116 760
117 790
118 804
119 882
120 921
121 842
122 774
123 808
124 881
125 808
126 763
127 821
128 712
129 546
130 456
131 619
132 824
133 1020
134 1015
135 1099
136 1011
137 959
138 995
139 1094
140 1058
141 935
142 933
143 922
144 1088
145 926
146 843
147 1010
148 969
149 1088
150 987
151 919
152 1023
153 1084
154 952
155 895
156 970
157 928
158 1115
159 989
160 1064
161 1072
162 1098
163 1150
164 1000
165 1025
166 1190
167 1126
168 1137
169 1126
170 1115


==> figures/PETSRecError.dat <==
1 7.774
2 7.715
3 7.715
4 7.608
5 2.358
6 2.152
7 2.271
8 2.244
9 2.254
10 2.256
11 2.303
12 2.242
13 2.209
14 2.296
15 2.076
16 2.299
17 2.272
18 2.226
19 2.244
20 2.249
21 2.178
22 2.257
23 2.126
24 2.286
25 2.268
26 2.090
27 2.203
28 2.114
29 2.276
30 2.225
31 2.239
32 1.871
33 2.266
34 2.220
35 2.280
36 2.173
37 2.232
38 2.126
39 2.177
40 1.987
41 2.033
42 2.233
43 2.265
44 2.113
45 2.088
46 2.243
47 2.412
48 2.522
49 2.612
50 0.000
51 0.000
52 0.000
53 7.568
54 7.525
55 7.603
56 7.511
57 2.294
58 2.205
59 2.172
60 2.051
61 2.165
62 2.164
63 2.137
64 2.122
65 2.166
66 2.181
67 2.150
68 1.790
69 2.083
70 2.095
71 2.093
72 2.250
73 2.162
74 2.039
75 2.099
76 2.205
77 2.165
78 2.199
79 1.836
80 2.178
81 2.146
82 2.215
83 2.190
84 1.855
85 2.154
86 2.188
87 2.251
88 2.212
89 2.128
90 2.244
91 2.223
92 2.248
93 2.139
94 2.260
95 2.258
96 2.297
97 2.233
98 2.225
99 2.182
100 2.346
101 2.374
102 2.531
103 2.854
104 2.822
105 2.483
106 2.473
107 2.365
108 2.422
109 2.463
110 2.382
111 2.440
112 2.462
113 2.405
114 2.384
115 2.403
116 2.426
117 2.422
118 2.118
119 2.345
120 2.392
121 2.486
122 2.400
123 2.422
124 2.156
125 2.413
126 2.421
127 2.418
128 2.494
129 2.597
130 3.086
131 6.240
132 2.422
133 2.347
134 2.278
135 2.310
136 2.388
137 2.444
138 2.279
139 2.332
140 2.321
141 2.310
142 2.337
143 2.355
144 2.262
145 2.373
146 2.365
147 2.346
148 2.342
149 2.362
150 2.364
151 2.368
152 2.343
153 2.358
154 2.390
155 2.345
156 2.343
157 2.381
158 2.231
159 2.362
160 2.378
161 2.294
162 2.345
163 2.306
164 2.453
165 2.315
166 2.247
167 2.341
168 2.366
169 2.317
170 2.344


==> figures/VolkanAlg/HallCSmeasurements_oracle.dat <==
1 3647
2 3840
3 3840
4 4248
5 4676
6 5065
7 5263
8 5463
9 5749
10 5887
11 5900
12 5900
13 5900
14 5644
15 5223
16 5036
17 5018
18 5298
19 5367
20 5469
21 5424
22 5480
23 5418
24 5407
25 5378
26 5292
27 5309
28 5372
29 5315
30 5418
31 5429
32 5401
33 5486
34 5389
35 5194
36 4923
37 4822
38 4755
39 4658
40 4554
41 4436
42 4349
43 4273
44 4235
45 4393
46 4430
47 4374
48 4554
49 4554
50 4535
51 4548
52 4517
53 4480
54 4430
55 4368
56 4165
57 4203
58 4043
59 4023
60 4030
61 3958
62 3919
63 3952
64 3906
65 3740
66 3800
67 3899
68 3925
69 4107
70 4267
71 4342
72 4386
73 4449
74 4355
75 4349
76 4286
77 4222
78 4355
79 4279
80 4361
81 4311
82 4374
83 4386
84 4442
85 4511
86 4597
87 4621
88 4542
89 4664
90 4761
91 4658
92 4695
93 4725
94 4743
95 4719
96 4834
97 4905
98 4893
99 4870
100 4804
101 4804
102 4834
103 4840
104 4828
105 4840
106 4876
107 4858
108 4929
109 4911
110 4917
111 4816
112 4737
113 4713
114 4628
115 4535
116 4424
117 4386
118 4442
119 4311
120 4279
121 4267
122 4190
123 4241
124 4216
125 4222
126 4254
127 4298
128 4279
129 4324
130 4374
131 4380
132 4505
133 4554
134 4492
135 4424
136 4480
137 4449
138 4317
139 4279
140 4260
141 4279
142 4165
143 4114
144 4133
145 4190
146 4159
147 4190
148 4159
149 4178
150 4190
151 4222
152 4311
153 4386
154 4374
155 4368
156 4368
157 4461
158 4480
159 4523
160 4505
161 4492
162 4430
163 4411
164 4498
165 4535
166 4535
167 4548
168 4517
169 4523
170 4411
171 4368
172 4349
173 4336
174 4241
175 4190
176 4267
177 4305
178 4248
179 4248
180 4298
181 4317
182 4411
183 4498
184 4418
185 4405
186 4474
187 4430
188 4430
189 4393
190 4505
191 4467
192 4486
193 4486
194 4492
195 4467
196 4436
197 4548
198 4621
199 4646
200 4603
201 4683
202 4725
203 4743
204 4695
205 4603
206 4560
207 4548
208 4442
209 4418
210 4449
211 4511
212 4566
213 4572
214 4652
215 4689
216 4676
217 4713
218 4743
219 4785
220 4731
221 4719
222 4664
223 4652
224 4492
225 4442
226 4298
227 4184
228 4120
229 4101
230 4017
231 3991
232 3952
233 4023
234 4056
235 4023
236 3971
237 3991
238 4010
239 4017
240 4017
241 4094
242 4075
243 4146
244 4133
245 4107
246 3984
247 4133
248 4152
249 4190
250 4210
251 4203
252 4171
253 4273
254 4279
255 4254
256 4229
257 4165
258 4229
259 4069
260 4030
261 4152
262 4235
263 4311
264 4260
265 4279
266 4254
267 4292
268 4260
269 4229
270 4229
271 4216
272 4279
273 4305
274 4324
275 4184
276 4349
277 4107
278 4075
279 4114
280 4305
281 4260


==> figures/VolkanAlg/HallL1L1meas_estim.dat <==
1 3647
2 3840
3 3840
4 3520
5 2720
6 2345
7 2239
8 1989
9 1947
10 1995
11 1988
12 2067
13 2193
14 2232
15 2240
16 2153
17 2062
18 1999
19 2027
20 2048
21 2086
22 2033
23 2001
24 1954
25 1925
26 1927
27 1882
28 1884
29 2006
30 1921
31 1938
32 1966
33 1937
34 1916
35 1851
36 1724
37 1550
38 1443
39 1423
40 1466
41 1455
42 1452
43 1478
44 1440
45 1451
46 1509
47 1552
48 1473
49 1479
50 1427
51 1337
52 1296
53 1214
54 1171
55 1111
56 1104
57 984
58 992
59 970
60 991
61 1021
62 1037
63 1095
64 1147
65 1189
66 1128
67 1107
68 1142
69 1153
70 1237
71 1398
72 1445
73 1411
74 1424
75 1386
76 1396
77 1406
78 1349
79 1368
80 1338
81 1325
82 1310
83 1321
84 1326
85 1317
86 1368
87 1421
88 1432
89 1349
90 1307
91 1311
92 1204
93 1170
94 1199
95 1200
96 1155
97 1164
98 1200
99 1185
100 1171
101 1151
102 1108
103 1146
104 1128
105 1091
106 1160
107 1211
108 1193
109 1257
110 1241
111 1244
112 1232
113 1242
114 1284
115 1289
116 1279
117 1235
118 1218
119 1268
120 1213
121 1164
122 1133
123 1079
124 1092
125 1100
126 1106
127 1118
128 1133
129 1107
130 1141
131 1199
132 1223
133 1253
134 1260
135 1274
136 1258
137 1259
138 1266
139 1178
140 1149
141 1130
142 1116
143 1090
144 1140
145 1114
146 1122
147 1147
148 1118
149 1116
150 1180
151 1205
152 1208
153 1252
154 1305
155 1218
156 1235
157 1163
158 1167
159 1189
160 1193
161 1141
162 1128
163 1094
164 1097
165 1156
166 1239
167 1231
168 1259
169 1269
170 1251
171 1164
172 1121
173 1096
174 1070
175 1084
176 1059
177 1076
178 1107
179 1066
180 1061
181 1079
182 1131
183 1112
184 1217
185 1194
186 1215
187 1276
188 1250
189 1196
190 1145
191 1186
192 1184
193 1192
194 1230
195 1241
196 1229
197 1213
198 1205
199 1254
200 1297
201 1239
202 1273
203 1355
204 1374
205 1408
206 1342
207 1299
208 1296
209 1273
210 1273
211 1306
212 1402
213 1402
214 1412
215 1462
216 1508
217 1501
218 1508
219 1497
220 1509
221 1474
222 1345
223 1251
224 1219
225 1172
226 1187
227 1162
228 1134
229 1112
230 1089
231 1035
232 1004
233 990
234 1003
235 1018
236 1068
237 1077
238 1066
239 985
240 970
241 972
242 1015
243 1053
244 1101
245 1069
246 1097
247 1063
248 1089
249 1138
250 1161
251 1144
252 1140
253 1125
254 1173
255 1178
256 1196
257 1162
258 1198
259 1272
260 1324
261 1400
262 1419
263 1453
264 1521
265 1443
266 1464
267 1458
268 1427
269 1432
270 1424
271 1446
272 1470
273 1484
274 1506
275 1564
276 1563
277 1646
278 1566
279 1570
280 1587
281 1684


==> figures/VolkanAlg/HallL1L1meas_oracle.dat <==
1 3647
2 3840
3 626
4 1919
5 1971
6 2133
7 1738
8 1905
9 2044
10 1980
11 2147
12 2318
13 2272
14 2247
15 2066
16 1972
17 1935
18 2056
19 2069
20 2124
21 1979
22 1969
23 1908
24 1896
25 1929
26 1837
27 1886
28 2128
29 1835
30 1956
31 1994
32 1908
33 1895
34 1786
35 1597
36 1375
37 1337
38 1402
39 1510
40 1444
41 1448
42 1505
43 1402
44 1461
45 1567
46 1596
47 1394
48 1485
49 1374
50 1247
51 1255
52 1133
53 1128
54 1051
55 1097
56 864
57 999
58 949
59 1012
60 1051
61 1053
62 1153
63 1199
64 1231
65 1066
66 1087
67 1176
68 1165
69 1320
70 1559
71 1492
72 1377
73 1438
74 1348
75 1405
76 1416
77 1293
78 1386
79 1309
80 1312
81 1294
82 1332
83 1331
84 1309
85 1419
86 1474
87 1442
88 1267
89 1264
90 1315
91 1098
92 1136
93 1227
94 1201
95 1111
96 1173
97 1235
98 1170
99 1157
100 1132
101 1065
102 1184
103 1109
104 1055
105 1228
106 1262
107 1176
108 1320
109 1225
110 1247
111 1220
112 1253
113 1325
114 1294
115 1269
116 1191
117 1202
118 1318
119 1165
120 1116
121 1101
122 1025
123 1105
124 1109
125 1111
126 1131
127 1147
128 1082
129 1174
130 1257
131 1248
132 1283
133 1266
134 1289
135 1242
136 1260
137 1281
138 1090
139 1120
140 1110
141 1102
142 1065
143 1190
144 1088
145 1129
146 1173
147 1088
148 1115
149 1243
150 1231
151 1210
152 1296
153 1359
154 1131
155 1252
156 1091
157 1171
158 1211
159 1197
160 1089
161 1115
162 1059
163 1100
164 1215
165 1322
166 1223
167 1288
168 1279
169 1233
170 1077
171 1078
172 1070
173 1044
174 1099
175 1033
176 1094
177 1137
178 1025
179 1056
180 1097
181 1184
182 1093
183 1321
184 1171
185 1236
186 1337
187 1224
188 1143
189 1094
190 1227
191 1182
192 1200
193 1268
194 1252
195 1216
196 1198
197 1197
198 1303
199 1339
200 1182
201 1306
202 1437
203 1394
204 1441
205 1276
206 1257
207 1292
208 1251
209 1272
210 1339
211 1499
212 1402
213 1422
214 1512
215 1554
216 1493
217 1515
218 1487
219 1520
220 1439
221 1216
222 1158
223 1187
224 1124
225 1202
226 1137
227 1106
228 1090
229 1067
230 980
231 973
232 977
233 1016
234 1032
235 1118
236 1086
237 1055
238 905
239 955
240 974
241 1058
242 1091
243 1149
244 1036
245 1125
246 1030
247 1114
248 1188
249 1184
250 1127
251 1136
252 1110
253 1220
254 1183
255 1214
256 1129
257 1234
258 1346
259 1375
260 1476
261 1438
262 1487
263 1589
264 1366
265 1484
266 1452
267 1397
268 1437
269 1416
270 1468
271 1494
272 1497
273 1528
274 1623
275 1561
276 1730
277 1485
278 1575
279 1604
280 1780
281 1709


==> figures/VolkanAlg/HallMeasurements.dat <==
1 3647
2 3840
3 4224
4 3872
5 2991
6 2580
7 2463
8 2187
9 2141
10 2195
11 2186
12 2274
13 2412
14 2456
15 2464
16 2368
17 2269
18 2199
19 2230
20 2253
21 2295
22 2236
23 2201
24 2150
25 2118
26 2120
27 2070
28 2072
29 2207
30 2113
31 2132
32 2163
33 2131
34 2108
35 2036
36 1896
37 1704
38 1588
39 1565
40 1613
41 1601
42 1597
43 1626
44 1584
45 1596
46 1660
47 1708
48 1621
49 1627
50 1569
51 1470
52 1425
53 1336
54 1288
55 1222
56 1214
57 1082
58 1091
59 1067
60 1090
61 1123
62 1141
63 1205
64 1262
65 1308
66 1240
67 1218
68 1256
69 1269
70 1360
71 1538
72 1589
73 1552
74 1567
75 1525
76 1535
77 1546
78 1484
79 1504
80 1472
81 1458
82 1441
83 1453
84 1458
85 1449
86 1505
87 1563
88 1575
89 1484
90 1437
91 1442
92 1325
93 1287
94 1318
95 1320
96 1271
97 1281
98 1320
99 1303
100 1288
101 1267
102 1219
103 1261
104 1240
105 1200
106 1276
107 1332
108 1313
109 1382
110 1365
111 1368
112 1355
113 1367
114 1412
115 1418
116 1407
117 1358
118 1340
119 1395
120 1334
121 1281
122 1246
123 1187
124 1201
125 1211
126 1216
127 1230
128 1246
129 1218
130 1255
131 1319
132 1346
133 1379
134 1386
135 1402
136 1384
137 1385
138 1393
139 1296
140 1264
141 1242
142 1227
143 1199
144 1254
145 1226
146 1234
147 1262
148 1229
149 1228
150 1298
151 1326
152 1328
153 1377
154 1436
155 1340
156 1359
157 1279
158 1284
159 1308
160 1312
161 1255
162 1241
163 1203
164 1206
165 1271
166 1363
167 1354
168 1385
169 1396
170 1376
171 1280
172 1233
173 1205
174 1177
175 1193
176 1165
177 1184
178 1217
179 1172
180 1167
181 1187
182 1245
183 1223
184 1338
185 1313
186 1336
187 1404
188 1375
189 1316
190 1260
191 1305
192 1302
193 1311
194 1353
195 1365
196 1351
197 1335
198 1326
199 1379
200 1426
201 1363
202 1400
203 1490
204 1512
205 1548
206 1476
207 1429
208 1425
209 1401
210 1400
211 1436
212 1543
213 1542
214 1553
215 1608
216 1659
217 1651
218 1659
219 1647
220 1660
221 1621
222 1479
223 1377
224 1341
225 1289
226 1305
227 1278
228 1247
229 1223
230 1198
231 1138
232 1104
233 1089
234 1104
235 1119
236 1175
237 1185
238 1173
239 1084
240 1067
241 1069
242 1117
243 1158
244 1211
245 1175
246 1206
247 1170
248 1198
249 1252
250 1277
251 1258
252 1254
253 1238
254 1290
255 1296
256 1315
257 1279
258 1318
259 1399
260 1456
261 1540
262 1561
263 1598
264 1673
265 1588
266 1610
267 1604
268 1570
269 1575
270 1567
271 1591
272 1617
273 1632
274 1656
275 1721
276 1719
277 1811
278 1722
279 1727
280 1746
281 1852


==> figures/VolkanAlg/Hall_EstimError.dat <==
1 0.000
2 0.000
3 0.575
4 7.390
5 7.378
6 7.429
7 7.286
8 7.262
9 7.281
10 7.361
11 7.308
12 7.342
13 7.455
14 7.449
15 7.406
16 7.368
17 7.424
18 7.460
19 7.431
20 7.456
21 7.417
22 7.362
23 7.360
24 7.265
25 7.337
26 7.337
27 7.308
28 7.365
29 7.362
30 7.385
31 7.423
32 7.475
33 7.483
34 7.481
35 7.361
36 7.219
37 7.220
38 7.267
39 7.272
40 7.216
41 7.254
42 7.260
43 7.254
44 7.230
45 7.239
46 7.329
47 7.322
48 7.206
49 7.169
50 7.052
51 7.034
52 6.903
53 6.785
54 6.777
55 6.988
56 6.776
57 6.811
58 6.854
59 6.890
60 6.957
61 7.101
62 7.122
63 7.115
64 7.195
65 7.096
66 6.880
67 7.020
68 7.066
69 7.166
70 7.241
71 7.260
72 7.145
73 7.193
74 7.111
75 7.140
76 7.200
77 7.178
78 7.056
79 7.044
80 7.152
81 7.104
82 7.107
83 7.095
84 7.102
85 7.070
86 7.035
87 7.039
88 7.015
89 6.947
90 6.855
91 6.843
92 6.801
93 6.808
94 6.857
95 6.749
96 6.868
97 6.742
98 6.703
99 6.712
100 6.687
101 6.673
102 6.690
103 6.657
104 6.589
105 6.667
106 6.774
107 6.809
108 6.860
109 6.813
110 6.903
111 6.969
112 6.982
113 7.049
114 7.063
115 7.072
116 7.088
117 6.992
118 7.144
119 7.032
120 6.969
121 6.978
122 6.922
123 6.979
124 6.886
125 6.942
126 6.914
127 7.015
128 6.909
129 7.074
130 7.113
131 7.134
132 7.059
133 7.077
134 7.049
135 6.943
136 6.869
137 6.937
138 6.920
139 6.939
140 6.928
141 6.893
142 6.903
143 6.988
144 6.874
145 6.866
146 6.895
147 6.949
148 7.021
149 7.139
150 7.068
151 7.049
152 7.055
153 6.949
154 6.956
155 6.968
156 6.882
157 6.898
158 6.848
159 6.883
160 6.792
161 6.789
162 6.889
163 6.827
164 7.002
165 7.069
166 7.043
167 6.985
168 6.864
169 6.854
170 6.886
171 6.865
172 6.815
173 6.843
174 6.876
175 6.835
176 6.825
177 6.874
178 6.778
179 6.768
180 6.850
181 6.893
182 6.943
183 6.864
184 6.829
185 6.887
186 6.869
187 6.936
188 6.930
189 6.838
190 6.865
191 6.846
192 6.875
193 6.883
194 6.927
195 6.837
196 6.885
197 6.955
198 7.022
199 6.998
200 6.895
201 6.938
202 7.025
203 7.082
204 7.170
205 7.168
206 7.127
207 7.140
208 7.047
209 7.022
210 7.032
211 7.083
212 7.027
213 7.088
214 7.137
215 7.093
216 7.115
217 7.167
218 7.186
219 7.218
220 7.203
221 7.149
222 7.014
223 6.960
224 6.940
225 6.980
226 6.993
227 6.945
228 6.967
229 6.933
230 7.007
231 7.018
232 6.815
233 6.744
234 6.780
235 6.956
236 6.987
237 6.855
238 6.825
239 6.861
240 6.870
241 6.951
242 6.927
243 6.978
244 6.905
245 6.949
246 6.898
247 6.928
248 6.901
249 6.918
250 6.879
251 6.872
252 6.854
253 7.000
254 7.065
255 7.087
256 7.070
257 7.208
258 7.165
259 7.139
260 7.181
261 7.108
262 7.010
263 6.983
264 7.006
265 6.993
266 7.001
267 7.085
268 7.148
269 7.122
270 7.122
271 7.184
272 7.186
273 7.313
274 7.360
275 7.320
276 7.241
277 7.129
278 7.109
279 7.103
280 7.313
281 7.308


==> figures/VolkanAlg/Hall_RecError.dat <==
1 1.050
2 0.575
3 2.965
4 3.539
5 1.793
6 1.442
7 1.617
8 2.314
9 2.457
10 2.497
11 2.485
12 2.461
13 2.388
14 2.090
15 1.748
16 1.778
17 2.074
18 2.218
19 2.288
20 2.293
21 2.221
22 2.294
23 2.213
24 2.230
25 2.232
26 2.233
27 2.290
28 2.313
29 2.162
30 2.360
31 2.337
32 2.246
33 2.377
34 2.330
35 2.269
36 2.078
37 2.343
38 2.458
39 2.401
40 2.388
41 2.339
42 2.319
43 2.258
44 2.337
45 2.431
46 2.421
47 2.214
48 2.368
49 2.357
50 2.367
51 2.529
52 2.497
53 2.614
54 2.538
55 2.589
56 2.161
57 2.626
58 2.527
59 2.611
60 2.578
61 2.450
62 2.462
63 2.436
64 2.438
65 2.165
66 2.312
67 2.473
68 2.461
69 2.460
70 2.417
71 2.374
72 2.327
73 2.373
74 2.313
75 2.404
76 2.320
77 2.218
78 2.360
79 2.275
80 2.425
81 2.376
82 2.442
83 2.318
84 2.437
85 2.545
86 2.443
87 2.381
88 2.328
89 2.503
90 2.496
91 2.347
92 2.546
93 2.571
94 2.607
95 2.522
96 2.673
97 2.699
98 2.584
99 2.578
100 2.616
101 2.609
102 2.590
103 2.540
104 2.496
105 2.628
106 2.637
107 2.555
108 2.560
109 2.583
110 2.525
111 2.505
112 2.505
113 2.542
114 2.445
115 2.509
116 2.478
117 2.467
118 2.581
119 2.378
120 2.397
121 2.485
122 2.324
123 2.528
124 2.523
125 2.536
126 2.578
127 2.549
128 2.570
129 2.553
130 2.529
131 2.502
132 2.526
133 2.501
134 2.493
135 2.435
136 2.497
137 2.440
138 2.331
139 2.413
140 2.535
141 2.520
142 2.473
143 2.467
144 2.464
145 2.503
146 2.398
147 2.516
148 2.495
149 2.537
150 2.499
151 2.540
152 2.523
153 2.522
154 2.355
155 2.469
156 2.490
157 2.574
158 2.571
159 2.604
160 2.498
161 2.538
162 2.448
163 2.565
164 2.602
165 2.534
166 2.595
167 2.507
168 2.473
169 2.486
170 2.370
171 2.521
172 2.548
173 2.572
174 2.593
175 2.559
176 2.559
177 2.559
178 2.514
179 2.557
180 2.539
181 2.586
182 2.644
183 2.551
184 2.461
185 2.542
186 2.507
187 2.453
188 2.516
189 2.388
190 2.550
191 2.466
192 2.571
193 2.498
194 2.455
195 2.453
196 2.507
197 2.631
198 2.600
199 2.534
200 2.382
201 2.567
202 2.496
203 2.489
204 2.505
205 2.370
206 2.497
207 2.425
208 2.440
209 2.443
210 2.450
211 2.481
212 2.362
213 2.405
214 2.417
215 2.424
216 2.380
217 2.410
218 2.485
219 2.457
220 2.378
221 2.245
222 2.313
223 2.588
224 2.498
225 2.511
226 2.384
227 2.405
228 2.448
229 2.404
230 2.328
231 2.486
232 2.526
233 2.575
234 2.545
235 2.524
236 2.532
237 2.532
238 2.300
239 2.590
240 2.550
241 2.668
242 2.578
243 2.554
244 2.515
245 2.522
246 2.358
247 2.565
248 2.511
249 2.536
250 2.483
251 2.536
252 2.512
253 2.572
254 2.492
255 2.475
256 2.356
257 2.408
258 2.440
259 2.357
260 2.320
261 2.273
262 2.267
263 2.272
264 2.183
265 2.235
266 2.199
267 2.326
268 2.277
269 2.283
270 2.293
271 2.318
272 2.278
273 2.280
274 2.344
275 2.136
276 2.181
277 1.829
278 1.966
279 2.053
280 2.228
281 2.141


==> figures/VolkanAlg/PETSCSmeasurements_oracle.dat <==
1 160
2 160
3 2050
4 1965
5 1774
6 1668
7 1774
8 1822
9 1782
10 1830
11 2065
12 2004
13 2050
14 2011
15 2019
16 2011
17 1814
18 1902
19 2027
20 2285
21 2111
22 2050
23 1957
24 1838
25 2042
26 1965
27 2004
28 2119
29 2336
30 2432
31 2533
32 2468
33 2322
34 2562
35 2611
36 2717
37 2633
38 2766
39 2931
40 2944
41 3019
42 2738
43 2992
44 2876
45 2583
46 1501
47 350
48 87
49 56
53 599
54 1203
55 1725
56 1980
57 1988
58 2149
59 2232
60 2195
61 2351
62 2597
63 2800
64 2654
65 2647
66 2373
67 2417
68 2626
69 2611
70 2540
71 2232
72 2475
73 2446
74 2410
75 2410
76 2096
77 2381
78 2446
79 2403
80 2217
81 2180
82 2446
83 2424
84 2461
85 2432
86 2187
87 2454
88 2270
89 2225
90 2210
91 2217
92 2403
93 2381
94 2336
95 2292
96 2583
97 2569
98 2299
99 1862
100 1212
101 1158
102 1158
103 1194
104 1194
105 1158
106 1084
107 1084
108 952
109 1121
110 1112
111 1047
112 923
113 1103
114 1140
115 1075
116 981
117 1047
118 1230
119 1176
120 1028
121 1066
122 1275
123 1275
124 1038
125 1103
126 1176
127 855
128 362
129 362
130 795
131 1167
132 1372
133 1560
134 1602
135 1450
136 1293
137 1450
138 1492
139 1501
140 1389
141 1509
142 1535
143 1568
144 1381
145 1302
146 1424
147 1475
148 1415
149 1363
150 1239
151 1467
152 1467
153 1389
154 1337
155 1475
156 1610
157 1568
158 1407
159 1458
160 1684
161 1725
162 1543
163 1501
164 1693
165 1766
166 1693
167 1593
168 1676
169 1941
170 1957


==> figures/VolkanAlg/PETSEstimError.dat <==
1 0.000
2 0.000
3 7.724
4 7.710
5 7.728
6 7.700
7 7.681
8 7.721
9 7.645
10 7.650
11 7.652
12 7.765
13 7.583
14 7.573
15 7.707
16 7.779
17 7.763
18 7.721
19 7.665
20 7.678
21 7.751
22 7.720
23 7.702
24 7.728
25 7.726
26 7.721
27 7.577
28 7.862
29 7.686
30 7.785
31 7.734
32 7.663
33 7.603
34 7.621
35 7.735
36 7.710
37 7.663
38 7.864
39 7.834
40 7.812
41 7.728
42 7.764
43 7.833
44 7.850
45 7.698
46 7.794
47 7.645
48 7.258
49 7.239
50 7.239
51 7.239
52 7.239
53 7.578
54 7.561
55 7.673
56 7.731
57 7.701
58 7.631
59 7.682
60 7.800
61 7.705
62 7.704
63 7.737
64 7.731
65 7.561
66 7.640
67 7.576
68 7.707
69 7.588
70 7.592
71 7.595
72 7.701
73 7.664
74 7.684
75 7.560
76 7.621
77 7.637
78 7.653
79 7.547
80 7.607
81 7.637
82 7.680
83 7.628
84 7.873
85 7.524
86 7.782
87 7.690
88 7.705
89 7.579
90 7.692
91 7.617
92 7.541
93 7.639
94 7.570
95 7.483
96 7.781
97 7.679
98 7.626
99 7.495
100 7.574
101 7.242
102 7.252
103 7.313
104 7.507
105 7.367
106 7.487
107 7.406
108 7.421
109 7.495
110 7.556
111 7.313
112 7.518
113 7.631
114 7.504
115 7.487
116 7.474
117 7.500
118 7.509
119 7.532
120 7.510
121 7.481
122 7.474
123 7.503
124 7.540
125 7.405
126 7.472
127 7.450
128 7.438
129 7.390
130 7.407
131 7.517
132 7.502
133 7.554
134 7.577
135 7.506
136 7.580
137 7.511
138 7.596
139 7.506
140 7.464
141 7.492
142 7.392
143 7.510
144 7.412
145 7.323
146 7.652
147 7.497
148 7.597
149 7.439
150 7.514
151 7.493
152 7.534
153 7.357
154 7.462
155 7.647
156 7.527
157 7.669
158 7.485
159 7.649
160 7.482
161 7.568
162 7.764
163 7.435
164 7.598
165 7.677
166 7.571
167 7.683
168 7.607
169 7.537
170 7.628


==> figures/VolkanAlg/PETSL1L1meas_estim.dat <==
1 160
2 160
3 160
4 565
5 1081
6 1383
7 1260
8 1262
9 1276
10 1238
11 1146
12 1133
13 1323
14 1266
15 1164
16 1155
17 1213
18 1262
19 1376
20 1340
21 1343
22 1304
23 1309
24 1302
25 1232
26 1335
27 1265
28 1122
29 1338
30 1334
31 1382
32 1458
33 1415
34 1333
35 1314
36 1470
37 1586
38 1451
39 1605
40 1590
41 1736
42 1662
43 1559
44 1679
45 1796
46 1517
47 1195
48 686
49 417
50 270
51 187
52 136
53 104
54 253
55 537
56 931
57 1122
58 1419
59 1446
60 1463
61 1613
62 1625
63 1643
64 1636
65 1686
66 1696
67 1587
68 1441
69 1668
70 1575
71 1593
72 1468
73 1572
74 1552
75 1651
76 1543
77 1446
78 1448
79 1561
80 1462
81 1453
82 1376
83 1493
84 1483
85 1676
86 1510
87 1448
88 1483
89 1489
90 1363
91 1403
92 1288
93 1244
94 1278
95 1338
96 1204
97 1403
98 1374
99 1290
100 1064
101 770
102 571
103 481
104 467
105 560
106 599
107 688
108 699
109 650
110 692
111 744
112 661
113 658
114 683
115 708
116 691
117 718
118 731
119 802
120 837
121 766
122 704
123 734
124 801
125 735
126 694
127 746
128 647
129 497
130 415
131 394
132 444
133 498
134 642
135 749
136 1016
137 924
138 931
139 1008
140 968
141 853
142 850
143 839
144 989
145 842
146 767
147 918
148 881
149 989
150 897
151 835
152 930
153 985
154 866
155 813
156 882
157 844
158 1013
159 894
160 965
161 974
162 998
163 1045
164 909
165 932
166 1082
167 1024
168 1033
169 1023
170 1014


==> figures/VolkanAlg/PETSL1L1meas_oracle.dat <==
1 160
2 160
3 2021
4 1927
5 1686
6 1137
7 1263
8 1290
9 1200
10 1054
11 1121
12 1512
13 1209
14 1062
15 1147
16 1271
17 1311
18 1489
19 1305
20 1345
21 1265
22 1315
23 1294
24 1163
25 1438
26 1194
27 980
28 1553
29 1331
30 1430
31 1534
32 1372
33 1250
34 1295
35 1626
36 1702
37 1316
38 1760
39 1574
40 1883
41 1588
42 1455
43 1800
44 1912
45 1238
46 873
47 178
48 57
49 41
50 38
51 36
52 36
53 594
54 1192
55 1707
56 1919
57 1717
58 1472
59 1481
60 1762
61 1637
62 1662
63 1629
64 1735
65 1707
66 1477
67 1296
68 1895
69 1481
70 1611
71 1343
72 1676
73 1533
74 1750
75 1435
76 1348
77 1450
78 1674
79 1364
80 1444
81 1298
82 1611
83 1472
84 1870
85 1343
86 1387
87 1517
88 1495
89 1237
90 1443
91 1174
92 1199
93 1313
94 1397
95 1071
96 1601
97 1346
98 1205
99 838
100 476
101 373
102 391
103 453
104 652
105 639
106 776
107 710
108 601
109 735
110 796
111 577
112 656
113 707
114 733
115 674
116 746
117 744
118 872
119 873
120 694
121 642
122 765
123 868
124 668
125 653
126 799
127 548
128 346
129 333
130 710
131 1083
132 1289
133 1435
134 1461
135 1308
136 832
137 938
138 1084
139 929
140 738
141 846
142 828
143 1140
144 695
145 691
146 1070
147 843
148 1098
149 805
150 773
151 1025
152 1040
153 746
154 761
155 951
156 805
157 1183
158 785
159 1036
160 982
161 1022
162 1092
163 773
164 955
165 1232
166 966
167 1043
168 1013
169 1004
170 1214


==> figures/VolkanAlg/PETSMeasurements.dat <==
1 160
2 160
3 176
4 622
5 1189
6 1522
7 1386
8 1388
9 1403
10 1362
11 1261
12 1247
13 1455
14 1392
15 1280
16 1271
17 1335
18 1388
19 1513
20 1474
21 1477
22 1434
23 1440
24 1432
25 1356
26 1469
27 1391
28 1235
29 1471
30 1468
31 1520
32 1604
33 1557
34 1466
35 1445
36 1617
37 1745
38 1596
39 1766
40 1749
41 1910
42 1828
43 1714
44 1847
45 1975
46 1669
47 1314
48 755
49 459
50 297
51 205
52 150
53 115
54 278
55 590
56 1024
57 1234
58 1561
59 1590
60 1610
61 1774
62 1787
63 1808
64 1800
65 1854
66 1866
67 1745
68 1585
69 1835
70 1732
71 1752
72 1615
73 1729
74 1708
75 1816
76 1697
77 1590
78 1593
79 1717
80 1609
81 1599
82 1513
83 1643
84 1631
85 1844
86 1661
87 1593
88 1631
89 1638
90 1499
91 1543
92 1417
93 1368
94 1406
95 1471
96 1325
97 1543
98 1512
99 1419
100 1170
101 847
102 629
103 529
104 514
105 616
106 659
107 756
108 769
109 715
110 762
111 819
112 727
113 724
114 751
115 779
116 760
117 790
118 804
119 882
120 921
121 842
122 774
123 808
124 881
125 808
126 763
127 821
128 712
129 546
130 456
131 433
132 489
133 547
134 707
135 824
136 1118
137 1016
138 1024
139 1108
140 1065
141 938
142 935
143 923
144 1088
145 926
146 843
147 1010
148 969
149 1088
150 987
151 919
152 1023
153 1084
154 952
155 895
156 970
157 928
158 1115
159 984
160 1062
161 1071
162 1098
163 1149
164 1000
165 1025
166 1190
167 1126
168 1137
169 1126
170 1115


==> figures/VolkanAlg/PETSRecError.dat <==
1 7.774
2 7.715
3 7.716
4 7.618
5 3.677
6 3.552
7 3.017
8 3.036
9 3.333
10 3.033
11 2.135
12 2.752
13 2.770
14 2.615
15 2.618
16 2.002
17 3.068
18 3.623
19 3.129
20 2.178
21 2.688
22 2.802
23 3.230
24 3.102
25 2.224
26 2.902
27 2.874
28 2.999
29 2.272
30 1.976
31 2.023
32 2.399
33 2.677
34 1.240
35 1.189
36 1.477
37 2.706
38 1.564
39 1.124
40 2.103
41 2.086
42 2.346
43 1.196
44 2.482
45 3.042
46 3.794
47 3.388
48 2.969
49 2.850
50 1.040
51 1.083
52 1.032
53 7.562
54 7.520
55 7.576
56 7.447
57 3.451
58 2.766
59 2.976
60 3.247
61 3.345
62 2.541
63 2.514
64 2.684
65 2.919
66 3.348
67 2.879
68 2.499
69 2.738
70 2.793
71 2.946
72 2.341
73 2.467
74 3.063
75 2.766
76 3.207
77 2.829
78 2.320
79 2.717
80 3.033
81 2.967
82 2.667
83 2.593
84 3.211
85 3.139
86 3.154
87 2.254
88 3.019
89 3.176
90 3.069
91 2.606
92 1.231
93 1.593
94 1.774
95 1.936
96 1.182
97 1.883
98 2.115
99 2.562
100 3.154
101 2.482
102 1.105
103 1.485
104 1.487
105 2.207
106 2.917
107 2.503
108 2.763
109 2.722
110 2.995
111 2.714
112 3.014
113 2.500
114 3.002
115 2.613
116 2.806
117 3.126
118 2.737
119 3.091
120 3.167
121 3.075
122 2.051
123 2.693
124 2.621
125 3.117
126 2.698
127 3.344
128 3.478
129 3.585
130 7.144
131 7.330
132 7.435
133 7.485
134 7.417
135 6.086
136 3.488
137 2.517
138 2.954
139 2.916
140 2.625
141 1.688
142 1.981
143 2.567
144 3.066
145 2.763
146 2.871
147 2.224
148 2.918
149 3.150
150 3.184
151 2.263
152 2.776
153 2.718
154 2.665
155 2.399
156 1.816
157 2.839
158 2.865
159 2.682
160 2.481
161 1.952
162 3.145
163 3.201
164 1.519
165 1.983
166 2.528
167 2.909
168 2.367
169 1.422
170 2.021


==> figures/noisy/HallCSmeasurements_oracle.dat <==
1 4502
2 4741
3 4741
4 5244
5 5773
6 5900
7 5900
8 5900
9 5900
10 5900
11 5900
12 5900
13 5900
14 5900
15 5900
16 5900
17 5900
18 5900
19 5900
20 5900
21 5900
22 5900
23 5900
24 5900
25 5900
26 5900
27 5900
28 5900
29 5900
30 5900
31 5900
32 5900
33 5900
34 5900
35 5900
36 5900
37 5900
38 5871
39 5751
40 5622
41 5477
42 5369
43 5275
44 5228
45 5423
46 5469
47 5400
48 5622
49 5622
50 5599
51 5615
52 5576
53 5531
54 5469
55 5392
56 5142
57 5189
58 4991
59 4967
60 4975
61 4887
62 4838
63 4879
64 4822
65 4618
66 4692
67 4814
68 4846
69 5071
70 5268
71 5361
72 5415
73 5492
74 5377
75 5369
76 5291
77 5213
78 5377
79 5283
80 5384
81 5322
82 5400
83 5415
84 5485
85 5569
86 5675
87 5706
88 5607
89 5758
90 5878
91 5751
92 5796
93 5833
94 5856
95 5826
96 5900
97 5900
98 5900
99 5900
100 5900
101 5900
102 5900
103 5900
104 5900
105 5900
106 5900
107 5900
108 5900
109 5900
110 5900
111 5900
112 5848
113 5818
114 5713
115 5599
116 5461
117 5415
118 5485
119 5322
120 5283
121 5268
122 5173
123 5236
124 5205
125 5213
126 5252
127 5307
128 5283
129 5338
130 5400
131 5407
132 5561
133 5622
134 5546
135 5461
136 5531
137 5492
138 5330
139 5283
140 5260
141 5283
142 5142
143 5079
144 5102
145 5173
146 5134
147 5173
148 5134
149 5158
150 5173
151 5213
152 5322
153 5415
154 5400
155 5392
156 5392
157 5508
158 5531
159 5584
160 5561
161 5546
162 5469
163 5446
164 5554
165 5599
166 5599
167 5615
168 5576
169 5584
170 5446
171 5392
172 5369
173 5353
174 5236
175 5173
176 5268
177 5314
178 5244
179 5244
180 5307
181 5330
182 5446
183 5554
184 5454
185 5438
186 5523
187 5469
188 5469
189 5423
190 5561
191 5515
192 5538
193 5538
194 5546
195 5515
196 5477
197 5615
198 5706
199 5736
200 5683
201 5781
202 5833
203 5856
204 5796
205 5683
206 5630
207 5615
208 5485
209 5454
210 5492
211 5569
212 5637
213 5645
214 5743
215 5788
216 5773
217 5818
218 5856
219 5900
220 5841
221 5826
222 5758
223 5743
224 5546
225 5485
226 5307
227 5166
228 5086
229 5063
230 4959
231 4927
232 4879
233 4967
234 5007
235 4967
236 4903
237 4927
238 4951
239 4959
240 4959
241 5055
242 5031
243 5118
244 5102
245 5071
246 4919
247 5102
248 5126
249 5173
250 5197
251 5189
252 5150
253 5275
254 5283
255 5252
256 5221
257 5142
258 5221
259 5023
260 4975
261 5126
262 5228
263 5322
264 5260
265 5283
266 5252
267 5299
268 5260
269 5221
270 5221
271 5205
272 5283
273 5314
274 5338
275 5166
276 5369
277 5071
278 5031
279 5079
280 5314
281 5260


==> figures/noisy/HallL1L1meas_estim.dat <==
1 4502
2 4741
3 4741
4 4346
5 3353
6 2883
7 2753
8 2440
9 2400
10 2441
11 2450
12 2548
13 2692
14 2755
15 2762
16 2652
17 2530
18 2458
19 2497
20 2525
21 2570
22 2506
23 2456
24 2410
25 2371
26 2363
27 2313
28 2324
29 2470
30 2368
31 2391
32 2426
33 2387
34 2350
35 2276
36 2113
37 1900
38 1770
39 1753
40 1800
41 1790
42 1788
43 1814
44 1767
45 1789
46 1866
47 1913
48 1816
49 1810
50 1744
51 1617
52 1572
53 1483
54 1427
55 1361
56 1347
57 1196
58 1197
59 1192
60 1210
61 1253
62 1265
63 1330
64 1413
65 1446
66 1380
67 1366
68 1409
69 1419
70 1519
71 1721
72 1786
73 1743
74 1754
75 1708
76 1702
77 1728
78 1670
79 1685
80 1650
81 1630
82 1622
83 1619
84 1625
85 1624
86 1682
87 1742
88 1769
89 1666
90 1598
91 1609
92 1477
93 1434
94 1469
95 1469
96 1414
97 1425
98 1469
99 1446
100 1430
101 1421
102 1349
103 1408
104 1373
105 1335
106 1410
107 1478
108 1458
109 1525
110 1512
111 1515
112 1503
113 1518
114 1578
115 1590
116 1573
117 1520
118 1495
119 1555
120 1487
121 1437
122 1388
123 1330
124 1343
125 1355
126 1367
127 1381
128 1403
129 1373
130 1407
131 1486
132 1513
133 1552
134 1553
135 1567
136 1550
137 1543
138 1551
139 1448
140 1400
141 1375
142 1376
143 1345
144 1387
145 1374
146 1384
147 1406
148 1359
149 1371
150 1457
151 1484
152 1486
153 1546
154 1615
155 1510
156 1518
157 1436
158 1440
159 1448
160 1470
161 1382
162 1386
163 1331
164 1340
165 1405
166 1517
167 1518
168 1556
169 1571
170 1546
171 1424
172 1375
173 1341
174 1308
175 1321
176 1283
177 1296
178 1339
179 1315
180 1303
181 1323
182 1382
183 1369
184 1476
185 1463
186 1474
187 1570
188 1539
189 1479
190 1409
191 1457
192 1457
193 1465
194 1524
195 1538
196 1510
197 1494
198 1480
199 1548
200 1595
201 1526
202 1564
203 1664
204 1688
205 1733
206 1653
207 1592
208 1594
209 1559
210 1568
211 1596
212 1713
213 1729
214 1742
215 1796
216 1853
217 1843
218 1838
219 1844
220 1864
221 1811
222 1641
223 1520
224 1491
225 1434
226 1458
227 1431
228 1393
229 1369
230 1333
231 1284
232 1228
233 1217
234 1216
235 1244
236 1311
237 1325
238 1308
239 1216
240 1193
241 1196
242 1250
243 1293
244 1350
245 1309
246 1354
247 1306
248 1344
249 1399
250 1430
251 1401
252 1405
253 1387
254 1446
255 1438
256 1432
257 1425
258 1455
259 1561
260 1608
261 1703
262 1734
263 1783
264 1867
265 1771
266 1801
267 1797
268 1751
269 1761
270 1763
271 1778
272 1811
273 1833
274 1868
275 1926
276 1930
277 2015
278 1918
279 1926
280 1934
281 2065


==> figures/noisy/HallL1L1meas_oracle.dat <==
1 4502
2 4741
3 773
4 2369
5 2442
6 2640
7 2146
8 2360
9 2538
10 2459
11 2664
12 2861
13 2819
14 2788
15 2557
16 2443
17 2396
18 2545
19 2553
20 2622
21 2443
22 2431
23 2363
24 2341
25 2381
26 2282
27 2335
28 2627
29 2265
30 2414
31 2462
32 2363
33 2348
34 2219
35 1979
36 1697
37 1666
38 1746
39 1873
40 1790
41 1795
42 1858
43 1738
44 1812
45 1943
46 1978
47 1729
48 1833
49 1703
50 1539
51 1565
52 1405
53 1400
54 1296
55 1371
56 1064
57 1241
58 1187
59 1257
60 1314
61 1299
62 1423
63 1487
64 1528
65 1332
66 1351
67 1452
68 1438
69 1647
70 1924
71 1851
72 1700
73 1775
74 1680
75 1734
76 1781
77 1603
78 1720
79 1623
80 1620
81 1622
82 1652
83 1642
84 1624
85 1759
86 1827
87 1796
88 1564
89 1568
90 1647
91 1364
92 1401
93 1538
94 1499
95 1377
96 1465
97 1540
98 1461
99 1452
100 1421
101 1315
102 1485
103 1368
104 1316
105 1524
106 1564
107 1476
108 1637
109 1527
110 1538
111 1512
112 1554
113 1666
114 1604
115 1565
116 1478
117 1508
118 1643
119 1446
120 1387
121 1359
122 1273
123 1363
124 1378
125 1388
126 1405
127 1433
128 1344
129 1458
130 1560
131 1566
132 1591
133 1563
134 1591
135 1534
136 1555
137 1597
138 1352
139 1383
140 1369
141 1378
142 1314
143 1477
144 1360
145 1394
146 1448
147 1351
148 1402
149 1543
150 1520
151 1527
152 1615
153 1694
154 1404
155 1554
156 1355
157 1471
158 1494
159 1501
160 1343
161 1400
162 1306
163 1366
164 1499
165 1649
166 1518
167 1614
168 1594
169 1522
170 1321
171 1346
172 1328
173 1322
174 1363
175 1274
176 1349
177 1428
178 1299
179 1320
180 1369
181 1461
182 1357
183 1639
184 1469
185 1525
186 1675
187 1527
188 1418
189 1358
190 1515
191 1467
192 1473
193 1591
194 1553
195 1501
196 1486
197 1477
198 1616
199 1661
200 1467
201 1628
202 1774
203 1720
204 1778
205 1584
206 1551
207 1611
208 1544
209 1577
210 1662
211 1858
212 1746
213 1763
214 1875
215 1926
216 1851
217 1886
218 1860
219 1884
220 1776
221 1509
222 1428
223 1473
224 1404
225 1492
226 1404
227 1365
228 1345
229 1317
230 1235
231 1210
232 1223
233 1254
234 1282
235 1388
236 1375
237 1301
238 1125
239 1179
240 1211
241 1304
242 1356
243 1427
244 1305
245 1398
246 1280
247 1392
248 1475
249 1470
250 1409
251 1418
252 1370
253 1515
254 1485
255 1505
256 1417
257 1523
258 1686
259 1713
260 1846
261 1799
262 1843
263 1970
264 1703
265 1840
266 1793
267 1733
268 1791
269 1773
270 1812
271 1861
272 1864
273 1895
274 2003
275 1935
276 2136
277 1840
278 1953
279 1980
280 2195
281 2118


==> figures/noisy/HallMeasurements.dat <==
1 4502
2 4741
3 5215
4 4781
5 3688
6 3172
7 3028
8 2684
9 2640
10 2685
11 2695
12 2803
13 2961
14 3030
15 3039
16 2917
17 2783
18 2704
19 2747
20 2778
21 2827
22 2757
23 2702
24 2651
25 2608
26 2599
27 2544
28 2556
29 2717
30 2604
31 2630
32 2668
33 2626
34 2585
35 2504
36 2325
37 2090
38 1947
39 1929
40 1980
41 1969
42 1967
43 1995
44 1943
45 1968
46 2053
47 2104
48 1997
49 1991
50 1918
51 1779
52 1729
53 1632
54 1570
55 1497
56 1481
57 1315
58 1317
59 1311
60 1331
61 1378
62 1392
63 1463
64 1554
65 1591
66 1518
67 1502
68 1550
69 1561
70 1671
71 1894
72 1965
73 1917
74 1929
75 1879
76 1872
77 1900
78 1837
79 1854
80 1815
81 1793
82 1784
83 1780
84 1788
85 1787
86 1850
87 1916
88 1946
89 1833
90 1758
91 1769
92 1624
93 1578
94 1616
95 1616
96 1555
97 1568
98 1616
99 1591
100 1573
101 1563
102 1484
103 1549
104 1510
105 1469
106 1551
107 1625
108 1604
109 1677
110 1663
111 1666
112 1654
113 1670
114 1736
115 1749
116 1730
117 1672
118 1644
119 1711
120 1635
121 1581
122 1527
123 1464
124 1477
125 1491
126 1504
127 1519
128 1543
129 1511
130 1547
131 1635
132 1664
133 1707
134 1708
135 1723
136 1705
137 1698
138 1706
139 1592
140 1540
141 1512
142 1513
143 1479
144 1526
145 1511
146 1522
147 1547
148 1495
149 1509
150 1603
151 1632
152 1634
153 1700
154 1777
155 1661
156 1670
157 1580
158 1584
159 1593
160 1617
161 1520
162 1525
163 1464
164 1474
165 1545
166 1669
167 1669
168 1711
169 1728
170 1701
171 1566
172 1512
173 1476
174 1438
175 1453
176 1411
177 1426
178 1472
179 1446
180 1434
181 1455
182 1520
183 1506
184 1623
185 1609
186 1622
187 1727
188 1693
189 1627
190 1550
191 1603
192 1603
193 1612
194 1676
195 1692
196 1661
197 1643
198 1628
199 1703
200 1755
201 1679
202 1720
203 1830
204 1856
205 1906
206 1819
207 1751
208 1753
209 1715
210 1725
211 1755
212 1885
213 1902
214 1916
215 1976
216 2038
217 2028
218 2021
219 2028
220 2050
221 1992
222 1806
223 1672
224 1640
225 1577
226 1604
227 1574
228 1532
229 1506
230 1466
231 1412
232 1351
233 1338
234 1338
235 1369
236 1442
237 1457
238 1439
239 1338
240 1312
241 1316
242 1375
243 1422
244 1485
245 1440
246 1489
247 1437
248 1478
249 1539
250 1573
251 1541
252 1545
253 1526
254 1591
255 1581
256 1576
257 1567
258 1600
259 1717
260 1769
261 1874
262 1907
263 1962
264 2054
265 1948
266 1981
267 1977
268 1926
269 1937
270 1939
271 1956
272 1992
273 2016
274 2055
275 2119
276 2124
277 2216
278 2110
279 2119
280 2128
281 2271


==> figures/noisy/Hall_EstimError.dat <==
1 0.000
2 0.000
3 4.880
4 7.390
5 7.379
6 7.430
7 7.286
8 7.262
9 7.282
10 7.361
11 7.308
12 7.342
13 7.456
14 7.450
15 7.406
16 7.369
17 7.424
18 7.460
19 7.431
20 7.456
21 7.417
22 7.362
23 7.360
24 7.265
25 7.337
26 7.337
27 7.308
28 7.365
29 7.362
30 7.385
31 7.423
32 7.475
33 7.483
34 7.481
35 7.360
36 7.218
37 7.220
38 7.268
39 7.272
40 7.217
41 7.254
42 7.261
43 7.254
44 7.231
45 7.239
46 7.329
47 7.322
48 7.206
49 7.169
50 7.053
51 7.035
52 6.904
53 6.787
54 6.778
55 6.988
56 6.776
57 6.811
58 6.855
59 6.890
60 6.957
61 7.101
62 7.122
63 7.115
64 7.195
65 7.096
66 6.881
67 7.021
68 7.066
69 7.167
70 7.241
71 7.261
72 7.146
73 7.193
74 7.112
75 7.140
76 7.201
77 7.178
78 7.057
79 7.044
80 7.152
81 7.104
82 7.107
83 7.095
84 7.103
85 7.070
86 7.036
87 7.040
88 7.015
89 6.947
90 6.856
91 6.844
92 6.802
93 6.809
94 6.859
95 6.750
96 6.868
97 6.744
98 6.706
99 6.714
100 6.687
101 6.674
102 6.692
103 6.658
104 6.589
105 6.669
106 6.775
107 6.810
108 6.861
109 6.814
110 6.903
111 6.969
112 6.982
113 7.049
114 7.063
115 7.072
116 7.088
117 6.993
118 7.144
119 7.033
120 6.969
121 6.979
122 6.924
123 6.979
124 6.887
125 6.943
126 6.915
127 7.016
128 6.911
129 7.075
130 7.113
131 7.135
132 7.058
133 7.077
134 7.050
135 6.944
136 6.869
137 6.938
138 6.920
139 6.939
140 6.928
141 6.894
142 6.903
143 6.988
144 6.875
145 6.867
146 6.896
147 6.950
148 7.021
149 7.139
150 7.068
151 7.049
152 7.055
153 6.951
154 6.957
155 6.968
156 6.882
157 6.898
158 6.849
159 6.884
160 6.793
161 6.789
162 6.889
163 6.828
164 7.002
165 7.068
166 7.043
167 6.985
168 6.865
169 6.854
170 6.886
171 6.865
172 6.814
173 6.844
174 6.877
175 6.838
176 6.826
177 6.875
178 6.778
179 6.768
180 6.851
181 6.894
182 6.943
183 6.864
184 6.830
185 6.888
186 6.870
187 6.937
188 6.931
189 6.838
190 6.866
191 6.846
192 6.876
193 6.884
194 6.927
195 6.838
196 6.885
197 6.956
198 7.022
199 6.999
200 6.896
201 6.939
202 7.025
203 7.082
204 7.170
205 7.168
206 7.127
207 7.139
208 7.047
209 7.022
210 7.033
211 7.083
212 7.028
213 7.089
214 7.137
215 7.093
216 7.115
217 7.167
218 7.186
219 7.218
220 7.203
221 7.149
222 7.014
223 6.961
224 6.940
225 6.980
226 6.993
227 6.945
228 6.968
229 6.934
230 7.006
231 7.017
232 6.817
233 6.745
234 6.782
235 6.956
236 6.988
237 6.856
238 6.825
239 6.861
240 6.871
241 6.951
242 6.928
243 6.979
244 6.906
245 6.950
246 6.898
247 6.929
248 6.901
249 6.918
250 6.879
251 6.872
252 6.855
253 7.000
254 7.065
255 7.087
256 7.070
257 7.208
258 7.165
259 7.139
260 7.181
261 7.108
262 7.011
263 6.984
264 7.007
265 6.993
266 7.002
267 7.085
268 7.149
269 7.122
270 7.122
271 7.184
272 7.187
273 7.314
274 7.360
275 7.320
276 7.241
277 7.129
278 7.109
279 7.103
280 7.313
281 7.308


==> figures/noisy/Hall_RecError.dat <==
1 4.884
2 4.880
3 4.388
4 4.493
5 4.624
6 4.677
7 4.606
8 4.712
9 4.720
10 4.756
11 4.741
12 4.786
13 4.819
14 4.773
15 4.674
16 4.724
17 4.755
18 4.856
19 4.728
20 4.803
21 4.709
22 4.727
23 4.709
24 4.696
25 4.721
26 4.669
27 4.724
28 4.771
29 4.628
30 4.748
31 4.754
32 4.712
33 4.762
34 4.706
35 4.648
36 4.654
37 4.665
38 4.745
39 4.772
40 4.745
41 4.692
42 4.765
43 4.709
44 4.762
45 4.851
46 4.827
47 4.682
48 4.705
49 4.736
50 4.730
51 4.794
52 4.777
53 4.747
54 4.759
55 4.757
56 4.675
57 4.741
58 4.801
59 4.734
60 4.730
61 4.683
62 4.835
63 4.808
64 4.802
65 4.697
66 4.752
67 4.810
68 4.775
69 4.812
70 4.919
71 4.784
72 4.733
73 4.719
74 4.687
75 4.723
76 4.718
77 4.657
78 4.716
79 4.748
80 4.741
81 4.712
82 4.740
83 4.678
84 4.697
85 4.767
86 4.729
87 4.730
88 4.654
89 4.745
90 4.656
91 4.677
92 4.716
93 4.778
94 4.719
95 4.656
96 4.690
97 4.804
98 4.718
99 4.680
100 4.681
101 4.748
102 4.791
103 4.669
104 4.703
105 4.799
106 4.779
107 4.704
108 4.723
109 4.693
110 4.695
111 4.668
112 4.681
113 4.776
114 4.689
115 4.646
116 4.647
117 4.695
118 4.808
119 4.628
120 4.630
121 4.770
122 4.713
123 4.786
124 4.790
125 4.781
126 4.768
127 4.747
128 4.738
129 4.762
130 4.781
131 4.816
132 4.819
133 4.738
134 4.751
135 4.720
136 4.773
137 4.742
138 4.653
139 4.740
140 4.757
141 4.775
142 4.709
143 4.800
144 4.778
145 4.725
146 4.768
147 4.680
148 4.782
149 4.802
150 4.818
151 4.803
152 4.821
153 4.790
154 4.665
155 4.687
156 4.666
157 4.698
158 4.803
159 4.755
160 4.692
161 4.715
162 4.661
163 4.708
164 4.787
165 4.821
166 4.737
167 4.757
168 4.734
169 4.705
170 4.646
171 4.707
172 4.695
173 4.731
174 4.871
175 4.789
176 4.768
177 4.774
178 4.758
179 4.714
180 4.759
181 4.764
182 4.690
183 4.789
184 4.686
185 4.776
186 4.758
187 4.658
188 4.745
189 4.686
190 4.727
191 4.694
192 4.783
193 4.760
194 4.721
195 4.769
196 4.708
197 4.731
198 4.824
199 4.689
200 4.709
201 4.740
202 4.791
203 4.730
204 4.800
205 4.641
206 4.689
207 4.671
208 4.683
209 4.719
210 4.715
211 4.830
212 4.706
213 4.700
214 4.707
215 4.746
216 4.719
217 4.718
218 4.770
219 4.743
220 4.688
221 4.673
222 4.692
223 4.765
224 4.732
225 4.820
226 4.750
227 4.693
228 4.726
229 4.707
230 4.709
231 4.765
232 4.749
233 4.803
234 4.801
235 4.832
236 4.751
237 4.786
238 4.674
239 4.811
240 4.756
241 4.811
242 4.797
243 4.764
244 4.762
245 4.771
246 4.692
247 4.756
248 4.756
249 4.818
250 4.728
251 4.746
252 4.747
253 4.816
254 4.731
255 4.712
256 4.716
257 4.668
258 4.799
259 4.818
260 4.830
261 4.788
262 4.768
263 4.741
264 4.663
265 4.741
266 4.684
267 4.696
268 4.718
269 4.698
270 4.745
271 4.779
272 4.761
273 4.833
274 4.819
275 4.777
276 4.772
277 4.683
278 4.672
279 4.653
280 4.823
281 4.740

